Differential Informed Auto-Encoder

In this article, an encoder was trained to obtain the inner structure of the original data by obtain a differential equations. A decoder was trained to resample the original data domain, to generate new data that obey the differential structure of the original data using the physics-informed neural network.

==> figAugWithP/N.txt <==
Parameter containing:
tensor([[ 0.7360, -0.0328,  0.6761]], device='cuda:0', requires_grad=True)
          d0        d1       d2
